Towards View-based Development of Quantum Software

Quantum computing is an interdisciplinary field that relies on the expertise of many different stakeholders. The views of various stakeholders on the subject of quantum computing may differ, thereby complicating communication. To address this, we propose a view-based quantum development approach based on a Single Underlying Model (SUM) and a supporting quantum Integrated Development Environment (IDE). We highlight emerging challenges for future research.

==> notes.txt <==
* Intro: Highlight 
-> nicht sicher was hier gemeint ist


* We should address future, unknown (resp. to be developed) representations, and acknowledge that circuit-based representations will likely not be useful for anything
-> Am ende von sec 3 einfügt


* by simple pedagogic examples (even a simple QAOA circuit
for a few-qubit problem with realistic problem Hamiltonian
requires about an A0 page)
-> yes but we also want to mitigate this problem with composition for example
-> weggelassen aus platzgründen


* Include Coecke's quantum pictorialism as possible option
  in this direction
  -> Am ende von sec 3 einfügt
  
  
* General: Perhaps outline, in brush strokes, what a model
  in CS terms is? This can have very different meanings
  in Phy and systems than in SWE, so a clarification
  would be helpful
  -> Added sentence in sec 1
  
  
* How do we handle insights that we gain from /properties/
  of or models (for instance, annealing schedules that are 
  derived from spectral properties of underlying hamiltonians
  of the models)?
  -> not sure if i get this fully but sounds like it would be another view or an export?
  -> den punkt verstehen wir beide nicht ganz
  
  
* Since the research challenge (in boldface) is fairly
  broad, we would add some more fine-granular, more detailled
  research questions as a list of challenges
  -> we have the fine-granular research challenges at the end
  
  
* Fig 1: Add such an unspecified representation
  to the left triangle subgraph (typo: instrcutions) to
  illustrate that
  -> typo fixed
  -> ja aber so gelassen aus optischen gründen
  
  
* Fig 1: Include multiple equivalent, yet syntactically
  different mathematical decriptions in a sequence to the left?
  -> ja aber so gelassen aus optischen gründen
  
  
* Fig 1: We need feedback from HW (or even QC?) to IDE
-> yes to the IDE definitely but not in this diagram / representation


* Section 3: Explain that the IDE mockup is a representative example
  based on currently employed means of abstraction, but
  that an important part of the endeavour will be to find
  appropriate abstractions
  -> Am ende von sec 3 einfügt
  
  
* Sec 3: I don't think we want full q platform abstraction,
  for instance then digital-analog or even purely analog
  computations come into play. Instead, we need access to
  a properly abstracted (as in away from physics, yet
  describing the relevant degrees of freedom, their interaction
  possibilities and other characteristics), yet standardised
  description of such peculiarities
  -> gute beobachtung aber können wir nicht abbilden

* "language smarts" Sagt man das wirklich so, oder ist das kolloquial?
  ->   Changed to "provides comfortable editors (e.g., with syntax highlighting)"
  
  * Section 4: We need to first understand what possible views
  there could be, and what their advantages and disadvantages
  are
  -> Added sentence
  
* Section 4: Unclear what the actual HW/simulators will
  be used for in the approach; please clarify
  -> For execution and debugging as stated in sec 3
  
* Fig. 2 should take the whole page width, or do we have a 
  strict page count limitation?
  -> we have a hard limit of 4 pages
  
* Fig 2: Can the font size be increased so that one has
  a chance to read the labels w/o destroying the sketch?
  -> no :/ but one can zoom in on the digital pdf
  
* "allow configuration of the mapping of connections (e.g., 
  qubit wires" -> that seems very low-level to me. Perhaps should we rather talk about connecting logical functional
  blocks?
  -> yes for sure qubit wires is the lowest level of abstraction we might support; higher levels would be mapping of quantum variables for example
  -> I changed it to "quantum variables as parameters"
  
  * In any case, we should quote the literature on similar
  VHDL design automation tools like the whole Xilinx/Altera
  framework dump. They feel very similar to the idea proposed.  
  -> das ist richtig und wichtig aber wir haben nicht den platz, sonst müssten wir bei dem model und view based teil auch noch mehr referenzieren










=====================
* We should address future, unknown (resp. to be developed) representations, and acknowledge that circuit-based representations will likely not be useful for anything
by simple pedagogic examples (even a simple QAOA circuit
for a few-qubit problem with realistic problem Hamiltonian
requires about an A0 page)
* Include Coecke's quantum pictorialism as possible option
  in this direction
* Section 4: We need to first understand what possible views
  there could be, and what their advantages and disadvantages
  are
* Section 4: Unclear what the actual HW/simulators will
  be used for in the approach; please clarify
* Fig. 2 should take the whole page width, or do we have a 
  strict page count limitation?
* General: Perhaps outline, in brush strokes, what a model
  in CS terms is? This can have very different meanings
  in Phy and systems than in SWE, so a clarification
  would be helpful
* How do we handle insights that we gain from /properties/
  of or models (for instance, annealing schedules that are 
  derived from spectral properties of underlying hamiltonians
  of the models)?
* Since the research challenge (in boldface) is fairly
  broad, we would add some more fine-granular, more detailled
  research questions as a list of challenges
* Fig 1: Add such an unspecified representation
  to the left triangle subgraph (typo: instrcutions) to
  illustrate that 
* Fig 1: Include multiple equivalent, yet syntactically
  different mathematical decriptions in a sequence to the left?
* Fig 1: We need feedback from HW (or even QC?) to IDE
* Intro: Highlight 
* Section 3: Explain that the IDE mockup is a representative example
  based on currently employed means of abstraction, but
  that an important part of the endeavour will be to find
  appropriate abstractions
* Sec 3: I don't think we want full q platform abstraction,
  for instance then digital-analog or even purely analog
  computations come into play. Instead, we need access to
  a properly abstracted (as in away from physics, yet
  describing the relevant degrees of freedom, their interaction
  possibilities and other characteristocs), yet standardised
  description of such peculiarities
* "allow configuration of the mapping of connections (e.g., 
  qubit wires" -> that seems very low-level to me. Perhaps should we rather talk about connecting logical functional
  blocks?
  * In any case, we should quote the literature on similar
  VHDL design automation tools like the whole Xilinx/Altera
  framework dump. They feel very similar to the idea proposed.  
* Fig 2: Can the font size be increased so that one has
  a chance to read the labels w/o destroying the sketch?
*   
